Autoregressive Guidance of Deep Spatially Selective Filters using Bayesian Tracking for Efficient Extraction of Moving Speakers

Deep spatially selective filters achieve high-quality enhancement with real-time capable architectures for stationary speakers of known directions. To retain this level of performance in dynamic scenarios where only the speakers' initial directions are given, accurate, yet computationally lightweight tracking algorithms become necessary. Assuming a frame-wise causal processing style, temporal feedback allows for leveraging the enhanced speech signal to improve tracking performance. In this work, we investigate strategies to incorporate the enhanced signal into lightweight tracking algorithms and autoregressively guide deep spatial filters. Our proposed Bayesian tracking algorithms are compatible with arbitrary deep spatial filters. To increase the realism of simulated trajectories during development and evaluation, we develop a synthetic data generation framework based on the social force model. Results validate that the autoregressive incorporation significantly improves the accuracy of our Bayesian trackers, resulting in superior enhancement with none or only negligibly increased computational overhead. Real-world recordings complement these findings and demonstrate the generalizability of our methods to unseen acoustic conditions.

==> images/flowchart/weak_init_doa.tikz <==
\begin{tikzpicture}
% doa estimate
\newcommand\micW{1pt}
\newcommand\micRA{5mm}
\newcommand\micRB{4mm}
\newcommand\micRRA{2.5mm}
\newcommand\micRRB{2mm}
\newcommand\angleA{170}
\newcommand\angleAdeltaturn{-80}
\newcommand\angleAend{132.5}
\newcommand\angleB{-35}
\newcommand\angleBdelta{-135}
\newcommand\arrayR{1mm}
\newif\ifshowinterferer
% \showinterferertrue

% bounding box
\draw[bboxcolor, dashed] (-0.6cm,-0.65cm) rectangle (0.75cm,0.65cm); % (-0.6cm,-0.65cm), (0.75cm,0.65cm)

% shift
\pgfmathsetmacro{\t}{0}
\pgfmathsetmacro{\angleBend}{
    \angleB 
}
\pgfmathsetmacro{\angleAturn}{
    \angleA 
}
% #1 TikZ draw options
% #2 center x
% #3 center y
% #4 radius (cm)
% #5 start angle (deg)
% #6 end angle (deg)
% #7 amplitude (cm)
% #8 wavelength (cm)
% #9 name of endpoint coordinate
\newcommand{\wigglyarc}[9][]{
  \pgfmathsetlengthmacro{\xcenter}{#2}
  \pgfmathsetlengthmacro{\ycenter}{#3}
  \pgfmathsetlengthmacro{\radius}{#4}
  \pgfmathsetmacro{\anglestart}{#5}
  \pgfmathsetmacro{\angleend}{#6}
  \pgfmathsetlengthmacro{\ampl}{#7}
  \pgfmathsetlengthmacro{\wavelength}{#8}
  \pgfmathsetmacro{\arcangle}{abs(\angleend-\anglestart)}
  \pgfmathtruncatemacro{\nsamples}{min(600, max(40, 4*\arcangle))}

  % precompute scale factor radius*pi/180 / wavelength
  \pgfmathsetmacro{\factor}{\radius*3.14159265/180/\wavelength}

  \draw[#1, smooth, samples=\nsamples, domain=\anglestart:\angleend, variable=\t]
    plot (
      {
        \xcenter +
        (\radius + \ampl * sin(360*\factor*(\t-\anglestart)))
        * cos(\t)
      },
      {
        \ycenter +
        (\radius + \ampl * sin(360*\factor*(\t-\anglestart)))
        * sin(\t)
      }
    );

    % compute endpoint coordinate
    \pgfmathsetlengthmacro{\rend}{\radius + \ampl * sin(360*\factor*(\angleend-\anglestart))}
    \pgfmathsetlengthmacro{\xend}{\xcenter + \rend * cos(\angleend)}
    \pgfmathsetlengthmacro{\yend}{\ycenter + \rend * sin(\angleend)}
    \coordinate (#9) at (\xend,\yend);

}




% mic array
% \foreach \angle in {0, 120, 240}{
%     \pgfmathsetlengthmacro{\x}{\arrayR * cos(\angle)}
%     \pgfmathsetlengthmacro{\y}{\arrayR * sin(\angle)}
%     \fill[black] (\x, \y) circle (\arrowCircleWidth);
% }
% \draw[black] (0mm, 0mm) circle[radius=\arrayR];
\node[isosceles triangle, isosceles triangle apex angle=60,
    draw,
    fill=black,
    minimum size =0.5mm, rotate=0, scale=0.3, anchor=center] (T60)at (0mm, 0mm){};

% speaker
\pgfmathsetlengthmacro{\xposA}{\micRA * cos(\angleA)}
\pgfmathsetlengthmacro{\yposA}{\micRA * sin(\angleA)}
\pgfmathsetlengthmacro{\xposAend}{\micRA * cos(\angleAend)}
\pgfmathsetlengthmacro{\yposAend}{\micRA * sin(\angleAend)}
\pgfmathsetlengthmacro{\xposB}{\micRB * cos(\angleB)}
\pgfmathsetlengthmacro{\yposB}{\micRB * sin(\angleB)}
\pgfmathsetlengthmacro{\xposBend}{\micRB * cos(\angleBend)}
\pgfmathsetlengthmacro{\yposBend}{\micRB * sin(\angleBend)}

\ifshowinterferer
\draw [line width=0.1mm, color=black, dash pattern=on 1pt off 1pt] (0, 0) -- (\xposAend, \yposAend);
\fi
\draw [line width=0.1mm, color=black, dash pattern=on 1pt off 1pt] (0, 0) -- (\xposBend, \yposBend);
\draw [line width=0.1mm, color=black, dash pattern=on 1pt off 1pt] (0, 0) -- (0 + \micRB, 0);
\node[anchor=west] at (\micRB-0.5mm, 0mm) {\scriptsize $\theta_0$};
\ifshowinterferer
\draw[line width=0.2mm, tab_blue] (\micRRA, 0) arc[start angle=0, end angle=\angleAend, radius=\micRRA];
\fi
\draw[line width=0.2mm, tab_orange] (\micRRB, 0) arc[start angle=0, end angle=\angleBend, radius=\micRRB];
% \fill[tab_blue] (\xposA, \yposA) circle (1.5pt);
% \fill[tab_orange] (\xposB, \yposB) circle (1.5pt);
\node[cross=3pt, draw=tab_blue, line width=1.25pt, rotate=45, anchor=center] at (\xposA, \yposA) {};
\node[cross=3pt, draw=tab_orange, line width=1.25pt, rotate=45, anchor=center] at (\xposB, \yposB) {};

% strong target trajectory
\wigglyarc[
    color=orange,
    line width=1pt,
    opacity=0.5
]{0}{0}{\micRB}{\angleB}{\angleBend}{2pt}{7pt}{posBend}
\pgfmathtruncatemacro{\cond}{\t>0}
\ifnum\cond=1
    \fill[tab_orange] (posBend) circle (2pt); 
\fi

% strong interferer trajectory
\wigglyarc[
    color=tab_blue,
    line width=1pt,
    opacity=0.5
]{0}{0}{\micRA}{\angleA}{\angleAturn}{3pt}{10pt}{posAturn}
\pgfmathtruncatemacro{\cond}{\t>0}
\ifnum\cond=1
    \fill[tab_blue] (posAturn) circle (2pt); 
\fi

% \draw[
%     color=tab_blue,
%     line width=1pt,
%     opacity=0.5,
%     decorate,
%     decoration={
%       snake,
%       amplitude=2pt,
%       segment length=8pt
%     }
%   ]
%     (\xposA,\yposA) % Start at (radius=2, angle=0)
%     arc[start angle=\angleA, end angle=\angleAturn, radius=\micRA] % -180 to 60
%     arc[start angle=\angleAturn, end angle=\angleAend, radius=\micRA]; % 60 back to -120
% \fill[tab_blue] (\xposAend, \yposAend) circle (2pt); 
\end{tikzpicture}

==> images/plug_in_approximation/plug_in_approximation.tikz <==
\begin{tikzpicture}
    
% \newcommand\ssfNum{3}
% \newcommand\ssfName{mcnet}
% \newcommand\doaWidth{1.5cm}
% \newcommand\doaHeight{8mm}
\newcommand\figSize{1.8cm}
\pgfmathsetlengthmacro{\figWidth}{\figSize} % 1.2
\pgfmathsetlengthmacro{\figHeight}{\figSize}
% \newcommand\labelOff{8mm}
% \newcommand\doaDist{2cm} % 2mm
% \newcommand\doaTickVoff{-0.2mm}
% \newcommand\doaTickHoff{-0.15mm}
% \newcommand\doaLabelDist{3mm}
% \newcommand\lrDist{10mm}
% \newcommand\tbDist{8mm}
\newcommand\plotStartX{0mm}
\newcommand\plotStartY{0mm}
% \newcommand\majorTick{0.75mm}
% \newcommand\minorTick{0.5mm}
% \newcommand\timeDist{3.1mm} % 3.1
% \newcommand\legendTick{4mm}
% \newcommand\legendTickTop{-0.25mm}
% \newcommand\legendTickBottom{-0.5mm}
% \pgfmathsetlengthmacro{\legendTickMiddle}{0.5 * \legendTickTop + 0.5 * \legendTickBottom}
% \newcommand\legendOff{1mm}
% \newcommand\legendYOff{-2mm} % -3mm
% \newcommand\centerOff{-1.1cm}
% \newcommand\legendWidth{4cm}
% \newcommand\legendSkip{4mm}
% \newcommand\legendOffProp{2.7cm}
% \newcommand\labelWidth{1pt}
% \newcommand\descriptX{2.7mm}
% \newcommand\descriptY{2.2mm}
% \newcommand\legendXBoxOff{1.25cm}
% \newcommand\legendYBoxOff{4mm}
% \newcommand\legendXBoxWidth{2.8cm}
% \newcommand\legendYBoxHeight{2.05cm}
% include plots
\node[anchor=center] at (\plotStartX + 0.5 * \figWidth, \plotStartY + 0.5 * \figHeight) {%
    \pgfimage[height=\figHeight, width=\figWidth]{images/plug_in_approximation/plug_in_approximation.pdf} 
};

    % x-label
    \pgfmathsetlengthmacro{\labelDist}{
        \figWidth / 8
    }
    \foreach \x / \xLabel in {
    	0/0.0,1/0.125,2/0.25,3/0.375,4/0.5,5/0.625,6/0.75,7/0.875,8/1.0
	}{
%	\pgfmathsetmacro{\xLabel}{int(\x * 10)}
%	\pgfmathsetmacro{\xLabel}{\x / 10}
	\pgfmathtruncatemacro\tmp{int(\x/2) * 2}
	\ifnum\x=\tmp
		 \pgfmathsetmacro{\tickLen}{\majorTick}
		 \node[anchor=north] at (\plotStartX + \x * \labelDist, \plotStartY+0.25mm) {\tickFont \xLabel};
	\else
		 \pgfmathsetmacro{\tickLen}{\minorTick}
	\fi
	\draw[line width=\tickWidth] (\plotStartX + \x * \labelDist,\plotStartY) -- (\plotStartX + \x * \labelDist,\plotStartY - \tickLen);
	
	}
%    \foreach \x / \xLabel in {
%        0/\myExp{4},1/\myExp{3},2/\myExp{2},3/\myExp{1}
%    } {
%        exponent}{
%        int(\x - 4)
%        }
%        \node[anchor=north] at (\plotStartX + \x * \labelDist, \plotStartY+0.25mm) {\tickFont \xLabel};
%        % logarithmic x-labels
%        \ifnum\x<3
%            \foreach \logX in {0,...,9} {
%                \pgfmathsetlengthmacro{\logLabelDist}{
%                    \labelDist * ln(\logX + 1) / ln(10)
%                }
%                \ifnum\logX=0
%                    \def\tickLen{\majorTick}
%                \else
%                    \def\tickLen{\minorTick}
%                \fi
%                \draw[line width=\tickWidth] (\plotStartX + \x * \labelDist + \logLabelDist,\plotStartY) -- (\plotStartX + \x * \labelDist + \logLabelDist ,\plotStartY - \tickLen);
%                
%            }
%        \else
%            \draw[line width=\tickWidth] (\plotStartX + \x * \labelDist,\plotStartY) -- (\plotStartX + \x * \labelDist ,\plotStartY - \majorTick);
%        \fi
%    }
    \node[anchor=north, yshift=-3mm] at (\plotStartX + 0.5 * \figWidth, \plotStartY) {\labelFont $\alpha^{\tinySuper{(\mathrm{\interferingSpeaker})}}$ in \cref{eq:plug_in_approximation}};

    % y-labels for PESQ
    \pgfmathsetlengthmacro{\labelDist}{
        \figHeight / 10
    }
    \foreach \y in {
        0,...,10
    } {
    \pgfmathtruncatemacro\tmp{int(\y/2) * 2}
	\ifnum\y=\tmp
        \pgfmathsetmacro{\yLabel}{int(\y * 5)}
        \node[anchor=east] at (\plotStartX,\plotStartY + \y * \labelDist) {\tickFont \yLabel};
        \pgfmathsetmacro{\tickLen}{\majorTick}
    \else
        \pgfmathsetmacro{\tickLen}{\minorTick}
    \fi
    \draw[line width=\tickWidth] (\plotStartX,\plotStartY + \y * \labelDist) -- (\plotStartX- \tickLen,\plotStartY + \y * \labelDist);
    }
    \node[rotate=90, anchor=south, yshift=3.25mm] at (\plotStartX, \plotStartY + 0.5 * \figHeight) {\labelFont \textcolor{tab_pink}{MAE}\,[°]\,$\leftarrow$};

    % y-labels for MAE
    \pgfmathsetlengthmacro{\labelDist}{
        \figHeight / 10
    }
    \foreach \y in {
        0,...,10
    } {
    \pgfmathtruncatemacro\tmp{int(\y/2) * 2}
	\ifnum\y=\tmp
        \pgfmathsetmacro{\yLabel}{int(\y * 10)}
        \node[anchor=west] at (\plotStartX+ \figWidth,\plotStartY + \y * \labelDist) {\tickFont \yLabel};
        \pgfmathsetmacro{\tickLen}{\majorTick}
    \else
        \pgfmathsetmacro{\tickLen}{\minorTick}
    \fi
        \draw[line width=\tickWidth] (\plotStartX+ \figWidth,\plotStartY + \y * \labelDist) -- (\plotStartX+\tickLen+ \figWidth,\plotStartY + \y * \labelDist);
    }
    \node[rotate=90, anchor=north, yshift=-3.5mm] at (\plotStartX + \figWidth, \plotStartY + 0.5 * \figHeight) {\labelFont \textcolor{tab_brown}{ACC}\,[\%]\,$\rightarrow$};
    

%     % y-labels    
%     \pgfmathsetlengthmacro{\deltaY}{\figHeight / \numTicks}
%     \foreach \y in {0, ..., \numTicks}{
%         \pgfmathtruncatemacro\tmp{int(\y/2) * 2}
%         \ifthenelse{\y = \numTicks}{
%             \newcommand\metricTick{\high}
%         }{
%             \pgfmathsetmacro{\metricTick}{
%         round((\low + (\high - \low) / \numTicks * \y) * 100) / 100
%         }
%         }
%         \ifthenelse{\equal{\metric}{mae}}{
%         \ifnum\y=0
% \node[anchor=center, rotate=90] at (\plotStartX + \lastRel * \figSize + \x * \doaDist - 0.5 * \figWidth - \labelOff + 2mm,\plotStartY + 0.5 * \figHeight) {\metricLabel};
%         \fi        
%         \pgfmathsetmacro{\metricTick}{int((\high - \low) / \numTicks * \y)}
%          \pgfmathsetmacro{\tickLen}{\majorTick}
%             \node[anchor=east] at (\plotStartX + \lastRel * \figSize + \x * \doaDist - \tickLen - 0.5 * \figWidth,\plotStartY + \y * \deltaY) {\labelFont \metricTick};
%         }{
%             \ifnum\y=0
%             \node[anchor=center, rotate=90] at (\plotStartX + \lastRel * \figSize + \x * \doaDist - 0.5 * \figWidth - \labelOff,\plotStartY + 0.5 * \figHeight) {\small \metricLabel};
%             \fi
%             \pgfmathsetmacro{\tickLen}{\majorTick}
%             \node[anchor=east] at (\plotStartX + \lastRel * \figSize + \x * \doaDist - \tickLen - 0.5 * \figWidth,\plotStartY + \y * \deltaY) {\labelFont \num[round-mode=places,round-precision=1, mode=text]{\metricTick}};
%         %     \ifnum\tmp=\y
%         %     \pgfmathsetmacro{\tickLen}{\majorTick}
%         %     \node[anchor=east] at (\plotStartX + \lastRel * \figSize + \x * \doaDist - \tickLen - 0.5 * \figWidth,\plotStartY + \y * \deltaY) {\labelFont \num[round-mode=places,round-precision=1, mode=text]{\metricTick}};
%         % \else
%         %     \pgfmathsetmacro{\tickLen}{\minorTick}
%         % \fi
%         }
%         \draw[line width=\tickWidth] (\plotStartX + \lastRel * \figSize + \x * \doaDist - \tickLen - 0.5 * \figWidth,\plotStartY + \y * \deltaY) --  (\plotStartX + \lastRel * \figSize + \x * \doaDist - 0.5 * \figWidth,\plotStartY + \y * \deltaY);
%     }
% }

\end{tikzpicture}

==> images/recorded_trajectories/recorded_trajectories.tikz <==
\begin{tikzpicture}
    

\newcommand\doaWidth{1.525cm} % 1.475cm
\newcommand\doaHeight{8mm}
\newcommand\doaDist{2mm} % 2mm
\pgfmathsetlengthmacro{\yRoomOff}{2* (\doaHeight + \doaDist)}
\newcommand\doaTickVoff{-0.2mm}
\newcommand\doaTickHoff{-0.15mm}
\newcommand\doaLabelDist{3mm}
\newcommand\lrDist{10mm}
\newcommand\tbDist{8mm}
\newcommand\plotStartX{0mm}
\newcommand\plotStartY{0mm}
\newcommand\timeDist{3.1mm} % 3.1
\newcommand\legendTick{4mm}
\newcommand\legendTickTop{-0.25mm}
\newcommand\legendTickBottom{-0.5mm}
\pgfmathsetlengthmacro{\legendTickMiddle}{0.5 * \legendTickTop + 0.5 * \legendTickBottom}
\newcommand\legendOff{1mm}
\newcommand\legendYOff{-2mm} % -3mm
\newcommand\centerOff{-1.1cm}
\newcommand\legendWidth{4cm}
\newcommand\legendSkip{4mm}
\newcommand\legendOffProp{2.7cm}
\newcommand\labelWidth{1pt}
\newcommand\descriptX{2.7mm}
\newcommand\descriptY{2.2mm}
\newcommand\legendXBoxOff{3mm}
\newcommand\legendYBoxOff{3.1cm}
\newcommand\legendXBoxWidth{6.4cm}
\newcommand\legendYBoxHeight{4mm}

% bottom row of doa estimates
\foreach \x / \w / \h / \l / \i [
    remember=\dl as \lastLen (initially 0), 
    evaluate=\l as \dl using \l+\lastLen,
]in {
    0/9.1/6.91/10/2798,
    1/8.36/6.38/10/494,
    2/8.36/6.38/10/494
    }{
    
    \pgfmathsetlengthmacro{\dWidth}{\l / 6 * \doaWidth} % \l / 5 * \doaWidth
        \pgfmathsetlengthmacro{\dOff}{\lastLen / 6 * \doaWidth} % \lastLen / 5 * \doaWidth 
        \pgfmathsetmacro{\dOffVal}{int(abs(\dOff))}
        \pgfmathsetmacro{\dMaxVal}{6 * \doaWidth}

    \foreach \row in {0,...,2}{
        \ifnum\row=0
            \ifnum\x=0
                \def\exampleName{spatialnet-mimo-rbpf-ar+spatialnet-mimo-wrappedkf-ar_low_reverb}
            \else
                \ifnum\x=1
                    \def\exampleName{spatialnet-mimo-rbpf-ar+spatialnet-mimo-wrappedkf-ar_mid_reverb}
                \else
                    \def\exampleName{spatialnet-mimo-rbpf-ar+spatialnet-mimo-wrappedkf-ar_high_reverb}
                \fi
            \fi
        \else
            \ifnum\row=1
                \ifnum\x=0
                    \def\exampleName{spatialnet-rbpf-ar+spatialnet-wrappedkf-ar_low_reverb}
                \else
                    \ifnum\x=1
                        \def\exampleName{spatialnet-rbpf-ar+spatialnet-wrappedkf-ar_mid_reverb}
                    \else
                        \def\exampleName{spatialnet-rbpf-ar+spatialnet-wrappedkf-ar_high_reverb}
                    \fi
                \fi
            \else
                \ifnum\row=2
                    \ifnum\x=0
                        \def\exampleName{spatialnet-rbpf+spatialnet-wrappedkf_low_reverb}
                    \else
                        \ifnum\x=1
                            \def\exampleName{spatialnet-rbpf+spatialnet-wrappedkf_mid_reverb}
                        \else
                            \def\exampleName{spatialnet-rbpf+spatialnet-wrappedkf_high_reverb}
                        \fi
                    \fi
                \fi
            \fi
        \fi
        \pgfmathsetlengthmacro{\yDoaOff}{\row * (\doaHeight + 2mm)}
        % bottom row doa estimates
        \node[anchor=mid] at (\plotStartX + \lrDist + \dOff + \x * \doaDist + 0.5 * \dWidth, \plotStartY + 0.5 \doaHeight + \yDoaOff) {%
            \pgfimage[height=\doaHeight, width=\dWidth]{images/recorded_trajectories/\exampleName.pdf} 
        };
        \pgfmathsetmacro{\timeNum}{int(\l)}
        \pgfmathsetmacro{\timeOff}{\doaWidth / 6}
        \pgfmathsetmacro{\doaOff}{\doaHeight / 4 - 0.025mm}
        \foreach \t in {0,...,\timeNum}{
            \pgfmathtruncatemacro\tmp{int(\t/2) * 2}
            \ifnum\tmp=\t
                \pgfmathsetmacro{\tickLen}{\majorTick}
                \pgfmathsetmacro{\time}{int(\t)}
                \ifnum\row=0
                    \ifnum\t=10
                    \node[anchor=north, xshift=-1mm] at (\plotStartX + \lrDist + \dOff + \x * \doaDist + \t * \timeOff, \plotStartY + \doaTickVoff + \yDoaOff) {\fontsize{\tickSize}{\tickSkip}\selectfont \time};
                    \else
                    \node[anchor=north] at (\plotStartX + \lrDist + \dOff + \x * \doaDist + \t * \timeOff, \plotStartY + \doaTickVoff + \yDoaOff) {\fontsize{\tickSize}{\tickSkip}\selectfont \time};
                    \fi
                \fi
            \else
                \pgfmathsetmacro{\tickLen}{\minorTick}
            \fi
            \draw[line width=\tickWidth] (\plotStartX + \lrDist + \dOff + \x * \doaDist + \t * \timeOff, \plotStartY + \doaTickVoff + \yDoaOff) --  (\plotStartX + \lrDist + \dOff + \x * \doaDist + \t * \timeOff, \plotStartY - \tickLen + \doaTickVoff + \yDoaOff);
        }
 % \foreach \t in {0,0.5,...,\timeNum}{
 %    % --- detect major ticks: multiples of 3 ---
 %    \pgfmathsetmacro{\tmpmaj}{mod(\t,3)}
 %    \pgfmathsetmacro{\ismajor}{ifthenelse(abs(\tmpmaj) < 0.01, 1, 0)}

 %    % --- detect minor ticks: midpoint at 1.5 seconds ---
 %    \pgfmathsetmacro{\tmpmin}{mod(\t,3)}
 %    \pgfmathsetmacro{\isminor}{ifthenelse(abs(\tmpmin - 1.5) < 0.01, 1, 0)}

 %    % --- set tick length (must include unit!) ---
 %    \ifnum\ismajor=1
 %        \def\tickLen{\majorTick}     % e.g. 4pt
 %        % label only for row=0
 %        \ifnum\row=0
 %            \pgfmathsetmacro{\timeLabel}{\t}
 %            \node[anchor=north]
 %            at (\plotStartX + \lrDist + \dOff + \x*\doaDist + \t*\timeOff,
 %                \plotStartY + \doaTickVoff + \yDoaOff)
 %            {\fontsize{\tickSize}{\tickSkip}\selectfont \timeLabel};
 %        \fi

 %    \else
 %        \ifnum\isminor=1
 %            \def\tickLen{\minorTick}  % e.g. 2pt
 %        \else
 %            \def\tickLen{0pt}         % must be a *dimension*
 %        \fi
 %    \fi

%     % --- finally draw tick ---
%     \draw[line width=\tickWidth]
%         (\plotStartX + \lrDist + \dOff + \x*\doaDist + \t*\timeOff,
%          \plotStartY + \doaTickVoff + \yDoaOff)
%         --
%         (\plotStartX + \lrDist + \dOff + \x*\doaDist + \t*\timeOff,
%          \plotStartY - \tickLen + \doaTickVoff + \yDoaOff);
% }


        \foreach \d in {0,...,4}{
            \pgfmathtruncatemacro\tmp{int(\d/2) * 2}
            \ifnum\tmp=\d
                \pgfmathsetmacro{\tickLen}{\majorTick}
                \ifthenelse{\x = 0}{
                    \pgfmathsetmacro{\doa}{int(\d * 90 - 180)}
                        \node[anchor=east] at (\plotStartX + \lrDist + \dOff + \x * \doaDist ,\plotStartY + \d * \doaOff + \doaTickHoff + \yDoaOff) {\fontsize{\tickSize}{\tickSkip}\selectfont \doa};
                }{}
            \else
                \pgfmathsetmacro{\tickLen}{\minorTick}
            \fi
            \draw[line width=\tickWidth] (\plotStartX + \lrDist + \dOff + \x * \doaDist - \tickLen,\plotStartY + \d * \doaOff + \doaTickHoff + \yDoaOff) --  (\plotStartX + \lrDist + \dOff + \x * \doaDist,\plotStartY + \d * \doaOff + \doaTickHoff + \yDoaOff);
        }
    }
    
}

% axis labels
\node[anchor=north] at (0.5 * \linewidth, \plotStartY- 3*\majorTick + \doaTickVoff) {\footnotesize time [s]};
\node[anchor=south, xshift=-1mm, yshift=-0.25mm] at (\plotStartX  + \lrDist, \plotStartY + 3 * \doaHeight + 2* \doaDist) {\labelFont DoA\,[°]};

% reverb legend
\pgfmathsetlengthmacro{\figWidth}{
10 / 6 * \doaWidth
}
\foreach \rIdx/\rTime in {
    0/200,1/350,2/800%
}{
    \node[anchor=south, xshift=2mm, yshift=-1mm] at (\plotStartX + \figWidth + \rIdx * \figWidth + \rIdx * \doaDist, \plotStartY + 3 * \doaHeight + 2* \doaDist) {\labelFont $T_{60\!}=\, $\rTime\,ms};
}

%------------- Legend --------------
% \newcommand\labelColor{tab_orange}
% % bounding box
% \draw[draw, rounded corners=\legendRectEdge, line width=\tickWidth]
%             (\plotStartX + \legendXBoxOff, \plotStartY + \legendYBoxOff + \yRoomOff) rectangle (\plotStartX + \legendXBoxWidth + \legendXBoxOff, \plotStartY + \legendYBoxOff + \legendYBoxHeight + \yRoomOff);
            
% % mic array
% \newcommand\micLegendDist{4mm}
% \node[anchor=west] at (\plotStartX + \legendXBoxOff + \micLegendDist, \plotStartY + \legendYBoxOff+ 0.5 * \legendYBoxHeight + \yRoomOff) {\footnotesize mic.\,array};
% \node[star,star points=5,draw,fill=black,minimum size=5pt,star point ratio=2.25, anchor=center, inner sep=0pt, rounded corners=0.1pt, xshift=-1mm] at (\plotStartX + \legendXBoxOff + \micLegendDist, \plotStartY + \legendYBoxOff+ 0.5 * \legendYBoxHeight + \yRoomOff) {};

% % oracle
% \newcommand\oracleDist{1.875cm}
% \draw[color=\labelColor, line width=1.5pt, opacity=0.5,decorate,
%   decoration={snake, amplitude=3pt, segment length=10pt}] (\plotStartX + \legendXBoxOff + \oracleDist, \plotStartY + \legendYBoxOff+ 0.5 * \legendYBoxHeight + \yRoomOff) -- (\plotStartX + \legendXBoxOff + \oracleDist+ \legendSkip, \plotStartY + \legendYBoxOff+ 0.5 * \legendYBoxHeight + \yRoomOff);
% \node[anchor=west, yshift=0.0mm] at (\plotStartX + \legendXBoxOff + \oracleDist+ \legendSkip, \plotStartY + \legendYBoxOff+ 0.5 * \legendYBoxHeight + \yRoomOff){\footnotesize oracle trajectory};

% % start / stop
% \newcommand\micStartDist{4.75cm}
% \draw (\plotStartX + \legendXBoxOff + \micStartDist-1.75mm, \plotStartY + \legendYBoxOff+ 0.5 * \legendYBoxHeight + \yRoomOff) 
% node[cross=3.5pt, color=\labelColor, line width=1.75pt, anchor=center, rotate=45]{};
% \fill[\labelColor, xshift=1.5mm] (\plotStartX + \legendXBoxOff + \micStartDist, \plotStartY + \legendYBoxOff+ 0.5 * \legendYBoxHeight + \yRoomOff) circle (2pt);
% \node[] at (\plotStartX + \legendXBoxOff + \micStartDist, \plotStartY + \legendYBoxOff+ 0.5 * \legendYBoxHeight + \yRoomOff) {
% 	\footnotesize $/$
% };
% \node[xshift=2mm, anchor=west] at (\plotStartX + \legendXBoxOff + \micStartDist, \plotStartY + \legendYBoxOff+ 0.5 * \legendYBoxHeight + \yRoomOff) {
% 	\footnotesize start$/$stop
% };

\end{tikzpicture}

==> images/synthetic_trajectories/synthetic_trajectories.tikz <==
\begin{tikzpicture}
    

\newcommand\doaWidth{1.7cm} % 1.65cm
\newcommand\doaHeight{7mm} % 8mm
\newcommand\doaDist{2mm} % 2mm
\pgfmathsetlengthmacro{\yRoomOff}{2* (\doaHeight + \doaDist)}
\newcommand\doaTickVoff{-0.2mm}
\newcommand\doaTickHoff{-0.15mm}
\newcommand\doaLabelDist{3mm}
\newcommand\lrDist{10mm}
\newcommand\tbDist{8mm}
\newcommand\plotStartX{0mm}
\newcommand\plotStartY{0mm}
\newcommand\timeDist{3.1mm} % 3.1
\newcommand\legendTick{4mm}
\newcommand\legendTickTop{-0.25mm}
\newcommand\legendTickBottom{-0.5mm}
\pgfmathsetlengthmacro{\legendTickMiddle}{0.5 * \legendTickTop + 0.5 * \legendTickBottom}
\newcommand\legendOff{1mm}
\newcommand\legendYOff{-2mm} % -3mm
\newcommand\centerOff{-1.1cm}
\newcommand\legendWidth{4cm}
\newcommand\legendSkip{4mm}
\newcommand\legendOffProp{2.7cm}
\newcommand\labelWidth{1pt}
\newcommand\descriptX{2.7mm}
\newcommand\descriptY{2.2mm}
\newcommand\legendXBoxOff{3.5mm} % 3mm
\newcommand\legendYBoxOff{3.05cm} % 3cm
\newcommand\legendXBoxWidth{6.4cm}
\newcommand\legendYBoxHeight{4mm}
\newcommand{\tinymid}{\fontsize{6pt}{7pt}\selectfont}

% bottom row of doa estimates
\foreach \x / \w / \h / \l / \i  [
    remember=\dl as \lastLen (initially 0), 
    evaluate=\l as \dl using \l+\lastLen,
]in {
    0/5.50/4.48/9.07/294,
    1/5.98/4.47/10.54/103,
    2/6.16/5.41/9.33/166,
    3/4.77/7.43/10.69/258
    }{
    
    \pgfmathsetmacro{\filenum}{int(\i)}
    \def\exampleName{example_\filenum}
    \pgfmathsetlengthmacro{\dWidth}{\l / 9 * \doaWidth} % \l / 5 * \doaWidth
        \pgfmathsetlengthmacro{\dOff}{\lastLen / 9 * \doaWidth} % \lastLen / 5 * \doaWidth 
        \pgfmathsetmacro{\dOffVal}{int(abs(\dOff))}
        \pgfmathsetmacro{\dMaxVal}{9 * \doaWidth}

    \foreach \row in {0, ..., 2}{
        \ifnum\row=0
            \def\smallLegendLabel{\tinymid{MIMO-AR}}
            \def\trajFile{images/synthetic_trajectories/example_\filenum/mimo_ar_\filenum.pdf}
        \fi

        \ifnum\row=1
            \def\smallLegendLabel{\tinymid{MISO-AR}}
            \def\trajFile{images/synthetic_trajectories/example_\filenum/miso_ar_\filenum.pdf}
        \fi

        \ifnum\row=2
            \def\smallLegendLabel{\tinymid{Concat}}
            \def\trajFile{images/synthetic_trajectories/example_\filenum/concat_\filenum.pdf}
        \fi
    
        \pgfmathsetlengthmacro{\yDoaOff}{\row * (\doaHeight + 2mm)}
        % bottom row doa estimates
        \node[anchor=mid] at (\plotStartX + \lrDist + \dOff + \x * \doaDist + 0.5 * \dWidth, \plotStartY + 0.5 \doaHeight + \yDoaOff) {%
            \pgfimage[height=\doaHeight, width=\dWidth]{\trajFile} 
        };

        % bounding box of small legend
        \def\smallLegendWidth{5mm}
        \def\smallLegendXoff{10.75mm}
        \def\smallLegendYoff{3.5mm}
        \def\smallLegendHeight{2mm}
        \ifnum\x=3
            \node[align=right, anchor=east] at (\plotStartX + \lrDist + \dOff + \x * \doaDist + 0.5 * \dWidth + \smallLegendXoff, \plotStartY + 0.5 \doaHeight + \yDoaOff + \smallLegendYoff) { \contour{white}{\smallLegendLabel}};
             % \node[anchor=north, rotate=90] at (\plotStartX + \lrDist + \dOff + \x * \doaDist + \dWidth, \plotStartY + 0.5 * \doaHeight + \yDoaOff) {\labelFont \contour{white}{\smallLegendLabel}};
        \fi
        
        %\draw[draw, rounded corners=\legendRectEdge, line width=\tickWidth]
                   % (\plotStartX + \lrDist + \dOff + \x * \doaDist + 0.5 * \dWidth, \plotStartY + 0.5 \doaHeight + \yDoaOff) rectangle (\plotStartX + \lrDist + \dOff + \x * \doaDist + 0.5 * \dWidth + \smallLegendWidth, \plotStartY + 0.5 \doaHeight + \yDoaOff + \smallLegendHeight);
        \pgfmathsetmacro{\timeNum}{int(\l)}
        \pgfmathsetmacro{\timeOff}{\doaWidth / 9}
        \pgfmathsetmacro{\doaOff}{\doaHeight / 4 - 0.025mm}
        \foreach \t in {0, ..., \timeNum}{
            \pgfmathtruncatemacro\tmp{int(\t/3) * 3}
            \ifnum\tmp=\t
                \pgfmathsetmacro{\tickLen}{\majorTick}
                \pgfmathsetmacro{\time}{int(\t)}
                \ifnum\row=0
                    \node[anchor=north] at (\plotStartX + \lrDist + \dOff + \x * \doaDist + \t * \timeOff, \plotStartY + \doaTickVoff + \yDoaOff) {\tickFont \time};
                \fi
            \else
                \pgfmathsetmacro{\tickLen}{\minorTick}
            \fi
            \draw[line width=\tickWidth] (\plotStartX + \lrDist + \dOff + \x * \doaDist + \t * \timeOff, \plotStartY + \doaTickVoff + \yDoaOff) --  (\plotStartX + \lrDist + \dOff + \x * \doaDist + \t * \timeOff, \plotStartY - \tickLen + \doaTickVoff + \yDoaOff);
        }
        \foreach \d in {0, ..., 4}{
            \pgfmathtruncatemacro\tmp{int(\d/2) * 2}
            \ifnum\tmp=\d
                \pgfmathsetmacro{\tickLen}{\majorTick}
                \ifthenelse{\x = 0}{
                    \pgfmathsetmacro{\doa}{int(\d * 90 - 180)}
                        \node[anchor=east] at (\plotStartX + \lrDist + \dOff + \x * \doaDist ,\plotStartY + \d * \doaOff + \doaTickHoff + \yDoaOff) {\tickFont \doa};
                }{}
            \else
                \pgfmathsetmacro{\tickLen}{\minorTick}
            \fi
            \draw[line width=\tickWidth] (\plotStartX + \lrDist + \dOff + \x * \doaDist - \tickLen,\plotStartY + \d * \doaOff + \doaTickHoff + \yDoaOff) --  (\plotStartX + \lrDist + \dOff + \x * \doaDist,\plotStartY + \d * \doaOff + \doaTickHoff + \yDoaOff);
        }
    }
    
    % top row trajectories
    \pgfmathsetlengthmacro{\W}{\w / 6.5 * \doaWidth} % \w / 8 * \doaWidth
    \pgfmathsetlengthmacro{\H}{\h / 6.5 * \doaWidth} % \h / 8 * \doaWidth
    \node[anchor=center, draw=black,
    line width=0.3pt,
    inner sep=0pt] at (\plotStartX + \lrDist + \dOff + \x * \doaDist + 0.5 * \W, \plotStartY + 1*\doaHeight + \tbDist + 0.5 * \H + \yRoomOff) {%
        \pgfimage[height=\H, width=\W]{images/synthetic_trajectories/example_\filenum/room_\filenum.pdf} 
    };
    \pgfmathsetmacro{\widthNum}{int(\w)}
    \pgfmathsetlengthmacro{\widthOff}{\doaWidth / 6.5}
    \foreach \wn in {0, ..., \widthNum}{
        \pgfmathtruncatemacro\tmp{int(\wn/2) * 2}
        \ifnum\tmp=\wn
            \pgfmathsetmacro{\tickLen}{\majorTick}  
            \node[anchor=north] at ((\plotStartX  + \lrDist + \dOff + \x * \doaDist + \wn * \widthOff, \plotStartY + \doaHeight + \tbDist + \yRoomOff) {\tickFont \wn};
        \else
            \pgfmathsetmacro{\tickLen}{\minorTick}
        \fi
        \draw[line width=\tickWidth] (\plotStartX  + \lrDist + \dOff + \x * \doaDist + \wn * \widthOff, \plotStartY + \doaHeight + \tbDist + \yRoomOff) --  (\plotStartX  + \lrDist + \dOff + \x * \doaDist + \wn * \widthOff, \plotStartY - \tickLen + \doaHeight + \tbDist + \yRoomOff);
    }
    \pgfmathsetmacro{\heightNum}{int(\h)}
    \pgfmathsetlengthmacro{\heightOff}{\doaWidth / 6.5}
    \foreach \hn in {0, ..., \heightNum}{
        \pgfmathtruncatemacro\tmp{int(\hn/2) * 2}
        \ifnum\tmp=\hn
            \pgfmathsetmacro{\tickLen}{\majorTick}
            \ifthenelse{\x = 0}{
                \node[anchor=east] at (\plotStartX  + \lrDist + \dOff + \x * \doaDist, \plotStartY + \doaHeight + \tbDist + \hn * \heightOff + \yRoomOff) {\tickFont \hn};
            }{}
        \else
            \pgfmathsetmacro{\tickLen}{\minorTick}
        \fi
        \draw[line width=\tickWidth] (\plotStartX  + \lrDist + \dOff + \x * \doaDist - \tickLen, \plotStartY + \doaHeight + \tbDist + \hn * \heightOff + \yRoomOff) --  (\plotStartX  + \lrDist + \dOff + \x * \doaDist, \plotStartY + \doaHeight + \tbDist + \hn * \heightOff + \yRoomOff);
    }
    % }
    
}

% axis labels
\node[anchor=north] at (0.5 * \linewidth, \plotStartY- 3*\majorTick + \doaTickVoff) {\footnotesize time [s]};
\node[anchor=north] at (0.5 * \linewidth, \plotStartY- 3*\majorTick + \doaHeight + \tbDist + \yRoomOff) {\labelFont room width [m]};
% \node[anchor=south, rotate=90] at (\plotStartX  + \lrDist - 4.5mm, \plotStartY + 1.5 * \doaHeight + \doaDist) {\labelFont DoA\,[°]};
\node[anchor=south, xshift=-1mm, yshift=-0.25mm] at (\plotStartX  + \lrDist, \plotStartY + 3 * \doaHeight + 2* \doaDist) {\labelFont DoA\,[°]};
\node[anchor=south, rotate=90] at (\plotStartX  + \lrDist - 2mm, \plotStartY + \doaHeight+ 0.5 * \doaWidth + \tbDist + \yRoomOff-2mm) {\labelFont length [m]};

%------------- Legend --------------
\newcommand\labelColor{tab_orange}
% bounding box
\draw[draw, rounded corners=\legendRectEdge, line width=\tickWidth]
            (\plotStartX + \legendXBoxOff, \plotStartY + \legendYBoxOff + \yRoomOff) rectangle (\plotStartX + \legendXBoxWidth + \legendXBoxOff, \plotStartY + \legendYBoxOff + \legendYBoxHeight + \yRoomOff);
            
% mic array
\newcommand\micLegendDist{4mm}
\node[anchor=west] at (\plotStartX + \legendXBoxOff + \micLegendDist, \plotStartY + \legendYBoxOff+ 0.5 * \legendYBoxHeight + \yRoomOff) {\labelFont mic.\,array};
\node[
    regular polygon,
    regular polygon sides=3,
    draw,
    fill=black,
    minimum size=5pt,
    inner sep=0pt,
    anchor=center,
    xshift=-1mm
] 
at (\plotStartX + \legendXBoxOff + \micLegendDist,
    \plotStartY + \legendYBoxOff + 0.5 * \legendYBoxHeight + \yRoomOff) {};

% oracle
\newcommand\oracleDist{1.875cm}
\draw[color=\labelColor, line width=1.5pt, opacity=0.5,decorate,
  decoration={snake, amplitude=3pt, segment length=10pt}] (\plotStartX + \legendXBoxOff + \oracleDist, \plotStartY + \legendYBoxOff+ 0.5 * \legendYBoxHeight + \yRoomOff) -- (\plotStartX + \legendXBoxOff + \oracleDist+ \legendSkip, \plotStartY + \legendYBoxOff+ 0.5 * \legendYBoxHeight + \yRoomOff);
\node[anchor=west, yshift=0.0mm] at (\plotStartX + \legendXBoxOff + \oracleDist+ \legendSkip, \plotStartY + \legendYBoxOff+ 0.5 * \legendYBoxHeight + \yRoomOff){\labelFont oracle trajectory};

% start / stop
\newcommand\micStartDist{4.75cm}
\draw (\plotStartX + \legendXBoxOff + \micStartDist-1.75mm, \plotStartY + \legendYBoxOff+ 0.5 * \legendYBoxHeight + \yRoomOff) 
node[cross=3.5pt, color=\labelColor, line width=1.75pt, anchor=center, rotate=45]{};
\fill[\labelColor, xshift=1.5mm] (\plotStartX + \legendXBoxOff + \micStartDist, \plotStartY + \legendYBoxOff+ 0.5 * \legendYBoxHeight + \yRoomOff) circle (2pt);
\node[] at (\plotStartX + \legendXBoxOff + \micStartDist, \plotStartY + \legendYBoxOff+ 0.5 * \legendYBoxHeight + \yRoomOff) {
	\labelFont $/$
};
\node[xshift=2mm, anchor=west] at (\plotStartX + \legendXBoxOff + \micStartDist, \plotStartY + \legendYBoxOff+ 0.5 * \legendYBoxHeight + \yRoomOff) {
	\labelFont start$/$stop
};

\end{tikzpicture}
